Graph Neural Tangent Kernel: Convergence on Large Graphs

Graph neural networks (GNNs) achieve remarkable performance in graph machine learning tasks but can be hard to train on large-graph data, where their learning dynamics are not well understood. We investigate the training dynamics of large-graph GNNs using graph neural tangent kernels (GNTKs) and graphons. In the limit of large width, optimization of an overparametrized NN is equivalent to kernel regression on the NTK. Here, we investigate how the GNTK evolves as another independent dimension is varied: the graph size. We use graphons to define limit objects -- graphon NNs for GNNs, and graphon NTKs for GNTKs -- , and prove that, on a sequence of graphs, the GNTKs converge to the graphon NTK. We further prove that the spectrum of the GNTK, which is related to the directions of fastest learning which becomes relevant during early stopping, converges to the spectrum of the graphon NTK. This implies that in the large-graph limit, the GNTK fitted on a graph of moderate size can be used to solve the same task on the large graph, and to infer the learning dynamics of the large-graph GNN. These results are verified empirically on node regression and classification tasks.

==> figures/citeseer/results.txt <==
gnn results: [[[1.79178655 1.79131854 1.79172182]
  [1.79185343 1.79194641 1.79180765]
  [1.79173362 1.79169571 1.79189312]
  [1.79167736 1.79168868 1.79169798]
  [1.79169202 1.79164994 1.79162955]
  [1.79170489 1.7912972  1.79165709]
  [1.79119408 1.79168916 1.79168928]
  [1.79156935 1.79149199 1.79140782]
  [1.79165816 1.79140759 1.79144669]]

 [[1.7918303  1.79142427 1.79179001]
  [1.79168642 1.7917918  1.79172575]
  [1.79228497 1.7918644  1.79173601]
  [1.79158235 1.791767   1.79175293]
  [1.79170239 1.7917577  1.79161954]
  [1.79173648 1.79151678 1.7914927 ]
  [1.79163063 1.79161668 1.79165435]
  [1.79164815 1.79187453 1.7915895 ]
  [1.79159677 1.7914691  1.79150009]]

 [[1.79051578 1.7913568  1.79171419]
  [1.79181111 1.79171431 1.79176068]
  [1.79170406 1.79174888 1.79189265]
  [1.79166889 1.79157412 1.79155874]
  [1.7910682  1.79170954 1.79168701]
  [1.79167151 1.79155314 1.7916007 ]
  [1.79008543 1.79139924 1.79147947]
  [1.79168797 1.791785   1.79155195]
  [1.79085219 1.79146636 1.79145765]]

 [[1.7915864  1.79163957 1.79184997]
  [1.79176724 1.7916913  1.79177845]
  [1.79174638 1.79167521 1.79167378]
  [1.79187274 1.79148161 1.79164779]
  [1.79131198 1.79145968 1.79168987]
  [1.79155195 1.79148543 1.79154766]
  [1.79163039 1.79159009 1.79161477]
  [1.7922678  1.79160428 1.79157746]
  [1.79172158 1.79160607 1.79161358]]

 [[1.79229844 1.79167843 1.79178882]
  [1.79174602 1.79176104 1.79168487]
  [1.79168379 1.79160464 1.79168034]
  [1.79171681 1.79155004 1.79148746]
  [1.79170966 1.79172218 1.79155076]
  [1.79149556 1.79154313 1.79152441]
  [1.79153073 1.79139829 1.79132187]
  [1.7913214  1.79146612 1.79144788]
  [1.79168367 1.79155624 1.79159379]]

 [[1.7915951  1.79176533 1.79175949]
  [1.79153228 1.79145062 1.79186893]
  [1.79177392 1.79163349 1.79184628]
  [1.79184985 1.79173219 1.79186809]
  [1.79052806 1.79165995 1.79186702]
  [1.79166603 1.79157019 1.79154932]
  [1.79165769 1.79147112 1.79153132]
  [1.79172671 1.79203236 1.79183638]
  [1.79159284 1.79155326 1.79148197]]

 [[1.79168522 1.79176021 1.79141963]
  [1.79175794 1.79146361 1.79182637]
  [1.7916187  1.79161596 1.79164469]
  [1.79173374 1.79170716 1.79161835]
  [1.7916553  1.79165494 1.79160786]
  [1.79154646 1.79190445 1.79172623]
  [1.792014   1.79188168 1.79159105]
  [1.79089844 1.79161525 1.79161513]
  [1.79133821 1.791417   1.7913276 ]]

 [[1.79109466 1.79170871 1.7916801 ]
  [1.79174972 1.79181361 1.79174638]
  [1.79089963 1.79164636 1.79175043]
  [1.79139447 1.79172337 1.7917161 ]
  [1.79175615 1.7916677  1.79171598]
  [1.79158974 1.79114783 1.79137635]
  [1.79162514 1.79155779 1.79159927]
  [1.79161167 1.79161024 1.79141986]
  [1.79152489 1.7914058  1.79137719]]

 [[1.79167867 1.79193985 1.79167438]
  [1.79173505 1.79204702 1.79164672]
  [1.79190147 1.79170465 1.79176009]
  [1.79175675 1.79171705 1.79187131]
  [1.79083931 1.79163933 1.79160333]
  [1.79116929 1.79167151 1.79166746]
  [1.7905699  1.79169345 1.79153848]
  [1.79166126 1.79154551 1.79158998]
  [1.79158819 1.7914139  1.79145443]]

 [[1.79176676 1.79171252 1.79139054]
  [1.79173231 1.79177403 1.7917558 ]
  [1.79169083 1.79174697 1.7916069 ]
  [1.79180861 1.79170656 1.79166174]
  [1.79162908 1.79161155 1.79149449]
  [1.79173243 1.79171693 1.79178894]
  [1.79149342 1.7915076  1.79148543]
  [1.79115582 1.79168868 1.79177082]
  [1.79150319 1.79125714 1.7912426 ]]]
gnn results transf: [[[1.79239607 1.79252756 1.79316998]
  [1.78973913 1.79161572 1.79027462]
  [1.79165483 1.791502   1.79249382]
  [1.79134941 1.79105878 1.7912097 ]
  [1.79047847 1.79031384 1.79005873]
  [1.79087913 1.78989637 1.79098666]
  [1.78660905 1.79104745 1.79119205]
  [1.7904371  1.78935146 1.78892958]
  [1.79012263 1.78962421 1.7902211 ]]

 [[1.79211402 1.79317582 1.79208088]
  [1.79165053 1.79183805 1.79227281]
  [1.78850031 1.79118967 1.79106522]
  [1.7901485  1.79109633 1.79081714]
  [1.79137695 1.79065549 1.79091108]
  [1.78904402 1.79018319 1.78987384]
  [1.79118514 1.79104686 1.79126763]
  [1.79090047 1.79232001 1.79056311]
  [1.79096794 1.79036343 1.79047287]]

 [[1.79705    1.79263139 1.79198241]
  [1.79199004 1.79182971 1.79154837]
  [1.79203296 1.7918961  1.79058135]
  [1.79121673 1.79052413 1.79051328]
  [1.7891258  1.79156446 1.79132247]
  [1.79099488 1.79054153 1.79018426]
  [1.79210651 1.78983951 1.79012108]
  [1.79140079 1.79107273 1.79043233]
  [1.78480196 1.79012859 1.78994   ]]

 [[1.79229522 1.79231024 1.79109967]
  [1.79174018 1.79353583 1.79158819]
  [1.79128993 1.79085886 1.79121864]
  [1.78989005 1.79216921 1.79178584]
  [1.78867733 1.79174328 1.79150665]
  [1.79015613 1.78999913 1.78998816]
  [1.79221892 1.79056168 1.79074156]
  [1.79365158 1.79078209 1.79039037]
  [1.79145682 1.79082119 1.79089177]]

 [[1.79272556 1.79162335 1.79226124]
  [1.79123354 1.79140949 1.78961682]
  [1.79136813 1.7896837  1.79112673]
  [1.78766203 1.78987396 1.78958452]
  [1.79157054 1.79148829 1.78998959]
  [1.78790629 1.79016972 1.78979766]
  [1.7905097  1.78956985 1.78928053]
  [1.7911762  1.79013622 1.79015923]
  [1.79141164 1.79072917 1.79094589]]

 [[1.79262257 1.7922138  1.79248118]
  [1.79028344 1.79147971 1.79203844]
  [1.7908442  1.79182899 1.79247987]
  [1.79274702 1.79132164 1.79122698]
  [1.78546214 1.79139924 1.79184115]
  [1.79125226 1.79039252 1.7898798 ]
  [1.79052222 1.7887392  1.7890892 ]
  [1.7931149  1.78878367 1.79165745]
  [1.79102087 1.79080033 1.79053688]]

 [[1.79230285 1.79243517 1.79182291]
  [1.79122496 1.7925384  1.79084218]
  [1.79127228 1.79001701 1.79122329]
  [1.79136288 1.79073489 1.79033709]
  [1.79051864 1.79031384 1.79000914]
  [1.79101896 1.79160953 1.79134262]
  [1.78790247 1.79145455 1.79020059]
  [1.78535938 1.79096293 1.79089928]
  [1.79094553 1.79035974 1.78999436]]

 [[1.7927295  1.79156911 1.79185236]
  [1.79174054 1.79137433 1.79061103]
  [1.78305125 1.79039741 1.79097581]
  [1.78885365 1.79098153 1.79127145]
  [1.79168928 1.79068172 1.79183304]
  [1.79069686 1.7895236  1.78933287]
  [1.7910316  1.79046273 1.7908529 ]
  [1.79087341 1.79091477 1.79064035]
  [1.79063237 1.79010332 1.7899183 ]]

 [[1.79227531 1.79220676 1.79249167]
  [1.79157555 1.79283094 1.79231203]
  [1.79525578 1.79099917 1.791152  ]
  [1.79147387 1.79149806 1.79163778]
  [1.78594637 1.7908262  1.79037249]
  [1.79007125 1.79037428 1.79045486]
  [1.78708041 1.79140425 1.79076838]
  [1.79142249 1.79040611 1.79089117]
  [1.79094362 1.790236   1.79044044]]

 [[1.79152274 1.79170632 1.79416013]
  [1.79199028 1.79247046 1.79235554]
  [1.79102004 1.79122877 1.7908498 ]
  [1.79199433 1.79132485 1.79097867]
  [1.79053235 1.79058743 1.78951156]
  [1.79150963 1.7912389  1.79191852]
  [1.79059803 1.79019678 1.7898922 ]
  [1.79011405 1.79143929 1.79142439]
  [1.79000151 1.78843117 1.787974  ]]]
kernel results: [[[1.29371204 1.2936678  1.29362419]
  [1.31866223 1.31864162 1.31860561]
  [1.32359178 1.32359178 1.32359178]
  [1.35109178 1.35109178 1.35109178]
  [1.32759178 1.32759178 1.32759178]
  [1.31859178 1.31859178 1.31859178]
  [1.31073464 1.31073464 1.31073464]
  [1.33859178 1.33859178 1.33859178]
  [1.31692511 1.31692511 1.31692511]]

 [[1.23359438 1.23364143 1.23369352]
  [1.32859183 1.32859178 1.32859178]
  [1.33025845 1.33025844 1.33025844]
  [1.35359178 1.35359178 1.35359178]
  [1.32359178 1.32359178 1.32359178]
  [1.29025844 1.29025844 1.29025844]
  [1.34502035 1.34502035 1.34502035]
  [1.33484178 1.33484178 1.33484178]
  [1.31025844 1.31025844 1.31025844]]

 [[1.37359183 1.37361732 1.37359349]
  [1.30359178 1.30359178 1.30359178]
  [1.32692511 1.32692511 1.32692511]
  [1.30859178 1.30859178 1.30859178]
  [1.31959178 1.31959178 1.31959178]
  [1.32025844 1.32025844 1.32025844]
  [1.33216321 1.33216321 1.33216321]
  [1.29859178 1.29859178 1.29859178]
  [1.32025844 1.32025844 1.32025844]]

 [[1.35359427 1.35359179 1.35359187]
  [1.32859178 1.32859178 1.32859178]
  [1.35025844 1.35025844 1.35025844]
  [1.31109178 1.31109178 1.31109178]
  [1.31359178 1.31359178 1.31359178]
  [1.33359178 1.33359178 1.33359178]
  [1.31073464 1.31073464 1.31073464]
  [1.31609178 1.31609178 1.31609178]
  [1.35359178 1.35359178 1.35359178]]

 [[1.34359275 1.34359179 1.34359178]
  [1.34859178 1.34859178 1.34859178]
  [1.31025844 1.31025844 1.31025844]
  [1.33109178 1.33109178 1.33109178]
  [1.34159178 1.34159178 1.34159178]
  [1.29692511 1.29692511 1.29692511]
  [1.31502035 1.31502035 1.31502035]
  [1.33234178 1.33234178 1.33234178]
  [1.32803622 1.32803622 1.32803622]]

 [[1.283654   1.28362184 1.28364528]
  [1.35859178 1.35859178 1.35859178]
  [1.32692511 1.32692511 1.32692511]
  [1.34609178 1.34609178 1.34609178]
  [1.27359178 1.27359178 1.27359178]
  [1.32192511 1.32192511 1.32192511]
  [1.29216321 1.29216321 1.29216321]
  [1.34109178 1.34109178 1.34109178]
  [1.33136956 1.33136956 1.33136956]]

 [[1.32359178 1.32359178 1.32359178]
  [1.33859178 1.33859188 1.33859198]
  [1.33692511 1.33692511 1.33692511]
  [1.36359178 1.36359178 1.36359178]
  [1.33359178 1.33359178 1.33359178]
  [1.32525844 1.32525844 1.32525844]
  [1.29073464 1.29073464 1.29073464]
  [1.34234178 1.34234178 1.34234178]
  [1.33692511 1.33692511 1.33692511]]

 [[1.27359186 1.27359601 1.27359682]
  [1.30359178 1.30359178 1.30359178]
  [1.31359178 1.31359178 1.31359178]
  [1.31859178 1.31859178 1.31859178]
  [1.33959178 1.33959178 1.33959178]
  [1.31859178 1.31859178 1.31859178]
  [1.31644892 1.31644892 1.31644892]
  [1.29859178 1.29859178 1.29859178]
  [1.32359178 1.32359178 1.32359178]]

 [[1.263592   1.26359364 1.26359327]
  [1.30359178 1.30359178 1.30359178]
  [1.34692511 1.34692511 1.34692511]
  [1.33859178 1.33859178 1.33859178]
  [1.34959178 1.34959178 1.34959178]
  [1.32359178 1.32359178 1.32359178]
  [1.30644892 1.30644892 1.30644892]
  [1.33484178 1.33484178 1.33484178]
  [1.30025844 1.30025844 1.30025844]]

 [[1.30776128 1.30843679 1.30998657]
  [1.24859178 1.24859178 1.24859178]
  [1.30359178 1.30359178 1.30359178]
  [1.33109178 1.33109178 1.33109178]
  [1.30559178 1.30559178 1.30559178]
  [1.33692511 1.33692511 1.33692511]
  [1.31644892 1.31644892 1.31644892]
  [1.30734178 1.30734178 1.30734178]
  [1.32359178 1.32359178 1.32359178]]]
kernel results transf: [[[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]

 [[1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]
  [1.32101889 1.32101889 1.32101889]]]

==> figures/cora/results.txt <==
gnn results: [[[1.94579351 1.94579983 1.94583166]
  [1.94547451 1.9456079  1.94543493]
  [1.94538987 1.94595134 1.94572186]
  [1.94474173 1.94487607 1.94498217]
  [1.9452399  1.9456104  1.94439375]
  [1.94451845 1.94468284 1.94439614]
  [1.94542551 1.94475222 1.94463217]
  [1.94389081 1.94406831 1.94380116]
  [1.94448757 1.94405818 1.94363666]]

 [[1.94570541 1.94575119 1.94575465]
  [1.94335616 1.94492865 1.94480681]
  [1.94578922 1.94560647 1.94567871]
  [1.94589186 1.94543982 1.94526613]
  [1.94485903 1.94474411 1.94472265]
  [1.944538   1.94447899 1.94429874]
  [1.9456172  1.94517529 1.94505715]
  [1.94480181 1.94464076 1.944399  ]
  [1.94429195 1.94347918 1.94318104]]

 [[1.94567823 1.94567633 1.94571757]
  [1.94476223 1.94505703 1.9450748 ]
  [1.94635701 1.94523048 1.94577479]
  [1.94582593 1.94550252 1.94562435]
  [1.94568431 1.94499087 1.94496846]
  [1.94556558 1.94494796 1.94485676]
  [1.94536686 1.94513738 1.9447757 ]
  [1.94526172 1.94435298 1.94479823]
  [1.94517767 1.94470406 1.94474649]]

 [[1.94394314 1.94528723 1.94604564]
  [1.94595671 1.94571519 1.94581044]
  [1.94587588 1.94556582 1.94553185]
  [1.94540501 1.94520998 1.94506788]
  [1.94480276 1.94498932 1.94493246]
  [1.945104   1.94499207 1.9449532 ]
  [1.94401574 1.9445374  1.94457746]
  [1.94397628 1.9425174  1.94196868]
  [1.9445703  1.94298553 1.94308591]]

 [[1.94421566 1.94698274 1.94625247]
  [1.94577241 1.94604874 1.94564974]
  [1.94558251 1.94505966 1.94525898]
  [1.94415879 1.94506764 1.94477069]
  [1.94580102 1.94542766 1.94545472]
  [1.9446106  1.94503951 1.9449178 ]
  [1.94543672 1.94506872 1.9447881 ]
  [1.94543183 1.9447751  1.94454813]
  [1.94464529 1.94371736 1.94330716]]

 [[1.94532931 1.94558454 1.94542599]
  [1.94591022 1.94570422 1.94597578]
  [1.9458065  1.94567764 1.94547653]
  [1.94586837 1.9458791  1.9458524 ]
  [1.94487321 1.94516945 1.9449383 ]
  [1.94427121 1.9430505  1.94346416]
  [1.94366348 1.94477868 1.94446063]
  [1.94531107 1.9444598  1.94432461]
  [1.94462991 1.94385123 1.94418156]]

 [[1.94614589 1.94573116 1.9458704 ]
  [1.94578826 1.9455446  1.94571793]
  [1.94465399 1.94574666 1.94529557]
  [1.94581568 1.9456569  1.94491196]
  [1.94514167 1.94487381 1.9445833 ]
  [1.9448092  1.94347692 1.94383752]
  [1.94509649 1.94490528 1.94489515]
  [1.94497526 1.9441328  1.94392836]
  [1.94440258 1.94346988 1.9437803 ]]

 [[1.94647455 1.94595027 1.946648  ]
  [1.94586396 1.9457643  1.94551027]
  [1.94602072 1.94564712 1.9457438 ]
  [1.94395757 1.94498539 1.94457662]
  [1.94554782 1.94395673 1.9450345 ]
  [1.94494772 1.94484818 1.94428074]
  [1.94512296 1.94452691 1.94457746]
  [1.94557035 1.94488788 1.94489789]
  [1.9450618  1.94447076 1.9447242 ]]

 [[1.94737554 1.94620967 1.94556606]
  [1.9437356  1.94593906 1.94598103]
  [1.94570613 1.94564593 1.94553626]
  [1.94553173 1.94560671 1.94533932]
  [1.94518149 1.9456948  1.94514   ]
  [1.94465613 1.94477582 1.94464338]
  [1.94534266 1.94453776 1.94457138]
  [1.94408965 1.94416535 1.94434893]
  [1.94483888 1.9437027  1.94345176]]

 [[1.94613528 1.94543111 1.94509554]
  [1.94536984 1.94636011 1.94572294]
  [1.94505882 1.94551408 1.94557297]
  [1.94762385 1.94530106 1.94528627]
  [1.94568825 1.94542503 1.94524193]
  [1.94526875 1.94485712 1.94467223]
  [1.9446528  1.94429708 1.94383037]
  [1.94383669 1.94402373 1.94328916]
  [1.94422555 1.941733   1.94242299]]]
gnn results transf: [[[1.94825864 1.94329679 1.94395506]
  [1.94319642 1.94361222 1.94207788]
  [1.94041634 1.94757736 1.94413543]
  [1.93747222 1.93820989 1.93922555]
  [1.94334841 1.9425422  1.9401015 ]
  [1.93867397 1.93981898 1.9384383 ]
  [1.94385409 1.94007409 1.93956673]
  [1.94073331 1.9382112  1.93668973]
  [1.94047546 1.93925321 1.93766749]]

 [[1.94220698 1.9444524  1.9440794 ]
  [1.93456638 1.94052255 1.94018579]
  [1.94323099 1.94141889 1.94172752]
  [1.94331193 1.94315171 1.94262159]
  [1.94075298 1.93921435 1.93985379]
  [1.93703842 1.93959832 1.93868554]
  [1.94458151 1.94220805 1.94166863]
  [1.94250739 1.94140422 1.94088137]
  [1.9415766  1.93928576 1.93795967]]

 [[1.94401515 1.9460777  1.94567692]
  [1.93895078 1.94034111 1.9406482 ]
  [1.9450053  1.94101322 1.94378328]
  [1.94400775 1.94310081 1.94270015]
  [1.94439435 1.94226742 1.94165909]
  [1.94450724 1.94121265 1.94011104]
  [1.94381416 1.94246757 1.94089854]
  [1.94340718 1.93994355 1.94131947]
  [1.94346499 1.94143164 1.94141078]]

 [[1.94804907 1.94281554 1.94737613]
  [1.94215286 1.9437077  1.94391799]
  [1.95074737 1.94434428 1.9443444 ]
  [1.94324636 1.94142795 1.94011843]
  [1.9450556  1.94176781 1.94140732]
  [1.94267261 1.94161034 1.94134498]
  [1.93945587 1.93993568 1.9406569 ]
  [1.93910635 1.93386042 1.93122649]
  [1.94081879 1.93689215 1.93604386]]

 [[1.94595492 1.94786406 1.94188154]
  [1.94319224 1.94571626 1.94505608]
  [1.94405448 1.94077349 1.94148052]
  [1.93782187 1.94153881 1.93988645]
  [1.94492519 1.94304836 1.94300866]
  [1.94051301 1.94110131 1.9404217 ]
  [1.94245601 1.94206476 1.94061518]
  [1.94404292 1.94106579 1.94040108]
  [1.94164014 1.9385916  1.93748701]]

 [[1.94365108 1.94428539 1.94329298]
  [1.94405663 1.94344306 1.94503605]
  [1.94484246 1.94421947 1.94306326]
  [1.94524145 1.94500709 1.94527566]
  [1.93921041 1.94214714 1.94145834]
  [1.93893707 1.9351033  1.93738699]
  [1.93949878 1.9406929  1.93975151]
  [1.94405198 1.94172156 1.94106567]
  [1.94141042 1.93972337 1.94005334]]

 [[1.94519067 1.94265342 1.94287109]
  [1.94381523 1.9412303  1.94229519]
  [1.9426316  1.94291341 1.94216263]
  [1.94480276 1.94363701 1.94448447]
  [1.94357646 1.94124544 1.94015634]
  [1.94090712 1.93666196 1.93789673]
  [1.94257355 1.94146776 1.94167507]
  [1.94174421 1.93916476 1.93880165]
  [1.94070303 1.93708074 1.93873608]]

 [[1.94169831 1.94597375 1.94565022]
  [1.94519925 1.94523025 1.94628513]
  [1.9451654  1.94446111 1.9431653 ]
  [1.94390178 1.94073534 1.93899715]
  [1.94430923 1.93934977 1.94256532]
  [1.94155443 1.94137347 1.93907917]
  [1.94322288 1.94086897 1.94117439]
  [1.94398654 1.9426012  1.94176757]
  [1.94130623 1.9392451  1.93995082]]

 [[1.95472109 1.94652045 1.94618678]
  [1.93989325 1.94468749 1.94616675]
  [1.94310439 1.94343281 1.94182742]
  [1.94325936 1.94381046 1.94189203]
  [1.94084978 1.94792175 1.94077134]
  [1.94136167 1.94070995 1.94036531]
  [1.94354856 1.94070804 1.94028759]
  [1.94040465 1.93988764 1.94068122]
  [1.94206047 1.93890989 1.93785238]]

 [[1.95541823 1.94298899 1.94005251]
  [1.94514716 1.94287539 1.94597995]
  [1.94092643 1.94394696 1.94425571]
  [1.94360185 1.94176126 1.94174421]
  [1.94478619 1.9432286  1.94194591]
  [1.94301569 1.9416908  1.94094265]
  [1.94044733 1.93977499 1.93773913]
  [1.93907499 1.9395963  1.9373523 ]
  [1.94009733 1.9300766  1.93329334]]]
kernel results: [[[1.37851681 1.37617936 1.37575527]
  [1.45542476 1.45542219 1.45542227]
  [1.47208885 1.47208885 1.47208885]
  [1.45542218 1.45542218 1.45542218]
  [1.46342218 1.46342218 1.46342218]
  [1.49542218 1.49542218 1.49542218]
  [1.47113647 1.47113647 1.47113647]
  [1.49417218 1.49417218 1.49417218]
  [1.48542218 1.48542218 1.48542218]]

 [[1.52542276 1.52542299 1.52542313]
  [1.4754223  1.47542251 1.47542236]
  [1.46542238 1.46542233 1.46542228]
  [1.49042218 1.49042218 1.49042218]
  [1.46342218 1.46342218 1.46342218]
  [1.48042218 1.48042218 1.48042218]
  [1.50113647 1.50113647 1.50113647]
  [1.49542218 1.49542218 1.49542218]
  [1.44653329 1.44653329 1.44653329]]

 [[1.44554964 1.44545677 1.44543018]
  [1.46542219 1.46542218 1.46542218]
  [1.49542218 1.49542218 1.49542218]
  [1.48042218 1.48042222 1.4804222 ]
  [1.44542218 1.44542218 1.44542218]
  [1.45208887 1.45208885 1.45208885]
  [1.47970789 1.47970789 1.47970789]
  [1.46667218 1.46667218 1.46667218]
  [1.51097774 1.51097774 1.51097774]]

 [[1.52542228 1.52542218 1.52542218]
  [1.50542218 1.50542218 1.50542218]
  [1.48542218 1.48542218 1.48542218]
  [1.51292218 1.51292218 1.51292218]
  [1.47942218 1.47942218 1.47942218]
  [1.44708885 1.44708885 1.44708885]
  [1.46542218 1.46542218 1.46542218]
  [1.49417219 1.49417231 1.49417233]
  [1.49208885 1.49208885 1.49208885]]

 [[1.48803304 1.48733028 1.48704414]
  [1.47542243 1.47542263 1.47542239]
  [1.44875551 1.44875551 1.44875551]
  [1.48042218 1.48042218 1.4804222 ]
  [1.48542218 1.48542218 1.48542218]
  [1.48542218 1.48542218 1.48542218]
  [1.48399361 1.48399361 1.48399361]
  [1.49917218 1.49917218 1.49917218]
  [1.49542218 1.49542218 1.49542218]]

 [[1.50545707 1.50542806 1.5054287 ]
  [1.50042218 1.50042219 1.50042221]
  [1.48542218 1.48542218 1.48542218]
  [1.50042218 1.50042218 1.50042218]
  [1.46942218 1.46942218 1.46942218]
  [1.48875554 1.48875552 1.48875552]
  [1.46542218 1.46542218 1.46542218]
  [1.47417218 1.47417218 1.47417218]
  [1.47208885 1.47208885 1.47208885]]

 [[1.45546208 1.4559424  1.45545316]
  [1.51542218 1.51542218 1.51542218]
  [1.46875551 1.46875551 1.46875551]
  [1.54292218 1.54292218 1.54292218]
  [1.48142218 1.48142218 1.48142218]
  [1.47375555 1.47375552 1.47375551]
  [1.51113647 1.51113647 1.51113647]
  [1.48167218 1.48167218 1.48167218]
  [1.47986662 1.47986662 1.47986662]]

 [[1.49547309 1.49544787 1.49543586]
  [1.46042218 1.46042218 1.46042218]
  [1.4854224  1.48542219 1.48542234]
  [1.49292221 1.49292237 1.49292242]
  [1.49142218 1.49142218 1.49142218]
  [1.48042218 1.48042218 1.48042218]
  [1.50256504 1.50256504 1.50256504]
  [1.48542218 1.48542218 1.48542218]
  [1.49208885 1.49208885 1.49208885]]

 [[1.51543646 1.51542839 1.51543111]
  [1.54042218 1.54042218 1.54042218]
  [1.43875553 1.43875553 1.43875553]
  [1.49042218 1.49042218 1.49042218]
  [1.47942218 1.47942218 1.47942218]
  [1.47042218 1.47042218 1.47042218]
  [1.48113647 1.48113647 1.48113647]
  [1.47417218 1.47417218 1.47417218]
  [1.49208885 1.49208885 1.49208885]]

 [[1.4654712  1.46568039 1.46549832]
  [1.51042218 1.51042218 1.51042218]
  [1.47875551 1.47875551 1.47875551]
  [1.52292218 1.52292218 1.52292218]
  [1.45342218 1.45342218 1.45342218]
  [1.45708885 1.45708885 1.45708885]
  [1.49970789 1.49970789 1.49970789]
  [1.48167218 1.48167218 1.48167218]
  [1.47431108 1.47431124 1.47431111]]]
kernel results transf: [[[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]

 [[1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]
  [1.48669249 1.48669249 1.48669249]]]

==> figures/op_dyn_sbm/results.txt <==
gnn results: [[[0.88270104 0.3987886  0.0680629 ]
  [0.97525191 0.42369425 0.06433278]
  [1.07818317 0.42474687 0.04910244]
  [1.27715659 0.53918612 0.0490005 ]
  [1.42722785 0.41987598 0.05984486]]

 [[1.34292257 0.80653393 0.05664084]
  [0.81474012 0.3563886  0.05978492]
  [1.59348226 0.31369731 0.07024426]
  [1.28533065 0.49945536 0.04059959]
  [0.97595578 0.37966529 0.05087125]]

 [[1.14107525 0.4875403  0.06325241]
  [1.01865232 0.42374492 0.06085628]
  [1.17881298 0.29515567 0.05061589]
  [1.2895534  0.46344942 0.05050096]
  [1.10668635 0.51043725 0.04069994]]

 [[1.54324329 0.30548728 0.05490877]
  [1.21677566 0.52386576 0.04068486]
  [1.31319213 0.40949237 0.05306397]
  [1.20406413 0.64612937 0.05764389]
  [1.17968249 0.48153743 0.04692459]]

 [[1.09608316 0.33938178 0.04860108]
  [0.71143228 0.41050503 0.06821953]
  [1.0712893  0.36300105 0.04819494]
  [1.6566571  0.40938774 0.05813952]
  [1.03895736 0.51770496 0.05031991]]]
gnn results transf: [[[1.46586084 0.55081248 0.0639623 ]
  [1.05705667 0.4185465  0.0635751 ]
  [1.14445579 0.42949957 0.05442315]
  [1.34096932 0.5499289  0.04848566]
  [1.4319427  0.4344584  0.05813138]]

 [[1.38228917 0.88339919 0.07223979]
  [0.95546722 0.35870552 0.05956022]
  [1.92487895 0.34417745 0.07792331]
  [1.41657352 0.51513171 0.04351427]
  [0.97972482 0.38576654 0.05091196]]

 [[1.89708292 0.567388   0.06957838]
  [1.31301236 0.43736604 0.06298365]
  [1.26185501 0.30210948 0.05502588]
  [1.37340999 0.49613878 0.0549842 ]
  [1.15945637 0.53371614 0.04273301]]

 [[2.17903686 0.36712047 0.08055306]
  [1.28893268 0.57650989 0.04354317]
  [1.36908031 0.44205397 0.05581585]
  [1.27568233 0.692972   0.05870257]
  [1.28184283 0.51594973 0.04986573]]

 [[1.66579819 0.39455098 0.05775792]
  [0.79529876 0.41827133 0.07361625]
  [1.09717977 0.42741156 0.05285502]
  [1.74490213 0.41588378 0.06278051]
  [1.10104108 0.54705507 0.05341563]]]
kernel results: [[[1.07188849e-02 6.37724239e-04 1.16336421e-04]
  [2.75893379e-02 2.76568788e-03 2.35333006e-04]
  [9.34297126e-03 2.69595929e-03 1.23023381e-03]
  [7.11441133e-03 2.24308530e-03 1.46687939e-03]
  [3.51985171e-02 5.17457211e-03 4.96105291e-04]]

 [[1.93362050e-02 1.19371153e-03 1.02390572e-04]
  [1.25098843e-02 8.58287048e-03 3.83104780e-04]
  [4.18766290e-01 1.65178289e-03 1.11971644e-03]
  [1.82890985e-02 5.10322815e-03 1.17276632e-03]
  [4.94725332e-02 2.03503408e-02 4.15437215e-04]]

 [[1.57693811e-02 7.21360557e-04 1.16342009e-04]
  [2.22935360e-02 2.17577443e-03 1.46141509e-03]
  [3.50495018e-02 1.34574447e-03 2.77507206e-04]
  [4.94762184e-03 6.41848252e-04 3.22822627e-04]
  [2.69817165e-03 1.27243856e-02 8.98936414e-04]]

 [[1.12112723e-02 1.11306843e-04 1.29141466e-04]
  [1.79791898e-02 1.07769482e-03 2.63362890e-04]
  [2.04676967e-02 5.39624970e-03 5.99724357e-04]
  [2.21238330e-01 3.55955935e-03 1.63476478e-04]
  [6.66981578e-01 3.59708373e-03 2.00601481e-03]]

 [[3.93708562e-03 8.97981168e-04 3.50508526e-05]
  [1.58024356e-02 1.74422208e-02 5.66350063e-04]
  [3.82402800e-02 3.40681500e-03 1.04698655e-03]
  [8.96011200e-03 1.09813991e-03 4.50042600e-04]
  [4.60427143e-02 3.57415061e-03 1.36329967e-03]]]
kernel results transf: [[[5.77337593e-02 1.27894618e-03 6.14222430e-04]
  [5.70582636e-02 7.18914112e-03 4.26829210e-04]
  [1.93251297e-02 4.45451075e-03 2.07828009e-03]
  [1.22533552e-02 7.49602588e-03 2.87669222e-03]
  [4.81085479e-02 7.63652055e-03 4.83190262e-04]]

 [[2.45589465e-01 1.28082465e-02 1.37526164e-04]
  [3.41686606e-02 2.54356246e-02 7.56677706e-04]
  [6.76317692e-01 3.81217618e-03 2.51967926e-03]
  [3.98290344e-02 9.59770754e-03 1.97997130e-03]
  [1.02783553e-01 2.53871698e-02 9.66281921e-04]]

 [[1.07784055e-01 1.69919897e-02 2.96894665e-04]
  [4.97091301e-02 7.84800388e-03 2.13080179e-03]
  [1.47481576e-01 2.72211805e-03 8.55212566e-04]
  [4.86660050e-03 1.36094133e-03 3.75739124e-04]
  [3.48337856e-03 2.13150606e-02 1.67283812e-03]]

 [[1.83787778e-01 1.01309421e-03 1.36911392e-03]
  [1.08861633e-01 1.87699345e-03 1.63347251e-03]
  [1.56135764e-02 5.07917861e-03 1.98860699e-03]
  [5.44812322e-01 6.20396435e-03 3.63523897e-04]
  [8.50138962e-01 6.44503115e-03 2.84880935e-03]]

 [[1.03813976e-01 1.18274689e-02 6.02786371e-04]
  [1.76142111e-01 6.45756423e-02 6.30100199e-04]
  [4.31834795e-02 1.11028636e-02 2.42889021e-03]
  [6.74471539e-03 2.57325917e-03 1.11555564e-03]
  [8.09115320e-02 4.05735290e-03 3.21110431e-03]]]
